3D Radiative Transfer Modelling and Virial Analysis of Starless Cores in the B10 Region of the Taurus Molecular Cloud

Low-mass stars like our Sun begin their evolution within cold (10 K) and dense ($\sim 10^5$ cm$^{-3}$) cores of gas and dust. The physical structure of starless cores is best probed by thermal emission of dust grains. We present a high resolution dust continuum study of the starless cores in the B10 region of the Taurus Molecular Cloud. New observations at 1.2mm and 2.0mm ($12^{"}$ and $18^{"}$ resolution) with the NIKA2 instrument on the IRAM 30m have probed the inner regions of 14 low-mass starless cores. We perform sophisticated 3D radiative transfer modelling for each of these cores through the radiative transfer framework $\textit{pandora}$, which utilizes RADMC-3D. Model best-fits constrain each cores' central density, density slope, aspect ratio, opacity, and interstellar radiation field strength. These `typical' cores in B10 span central densities from $5 \times 10^4 - 1 \times 10^6$ cm$^{-3}$, with a mean value of $2.6 \times 10^5$ cm$^{-3}$. We find the dust opacity laws assumed in the 3D modelling, as well as the estimates from $\textit{Herschel}$, have dust emissivity indices, $\beta$'s, on the lower end of the distribution constrained directly from the NIKA2 maps, which averages to $\beta = 2.01\pm0.48$. From our 3D density structures and archival NH$_3$ data, we perform a self-consistent virial analysis to assess each core's stability. Ignoring magnetic field contributions, we find 9 out of the 14 cores ($64\%$) are either in virial equilibrium or are bound by gravity and external pressure. To push the bounded cores back to equilibrium, an effective magnetic field difference of only $\sim 15 \mu$G is needed.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
